Exact Blind Community Detection from Signals on Multiple Graphs

Networks and data supported on graphs have become ubiquitous in the sciences and engineering. This paper studies the 'blind' community detection problem, where we seek to infer the community structure of a graph model given the observation of independent graph signals on a set of nodes whose connections are unknown. We model each observation as filtered white noise, where the underlying network structure varies with every observation. These varying network structures are modeled as independent realizations of a latent planted partition model (PPM), justifying our assumption of a constant underlying community structure over all observations. Under certain conditions on the graph filter and PPM parameters, we propose algorithms for determining (i) the number of latent communities and (ii) the associated partitions of the PPM. We then prove statistical guarantees in the asymptotic and non-asymptotic sampling cases. Numerical experiments on real and synthetic data demonstrate the efficacy of our algorithms.

==> example_experiments/ResLim_01_err_Kest.csv <==
10,1,10,10
50,1,50,50
100,0.66891,1,2
500,1e-06,2,2
1000,1e-06,2,2
2500,1e-06,2,2
5000,1e-06,2,2
7500,1e-06,2,2
10000,1e-06,2,2


==> example_experiments/ResLim_01_err_Kest_nl.csv <==
10,1,10,10
50,1,50,50
100,0.66673,1,2
500,1e-06,2,2
1000,1e-06,2,2
2500,1e-06,2,2
5000,1e-06,2,2
7500,1e-06,2,2
10000,1e-06,2,2


==> example_experiments/ResLim_01a_err_CY.csv <==
10,0.33258,0.2,0.47
50,0.09129,0.04,0.15
100,0.02407,0,0.05
500,0.00002,0,0
1000,0,0,0


==> example_experiments/ResLim_01a_err_CYnl.csv <==
10,0.33317,0.2,0.46
50,0.09115,0.04,0.15
100,0.02396,0,0.05
500,0.00002,0,0
1000,0,0,0


==> example_experiments/ResLim_01a_err_S.csv <==
1,0.015008,0,0.01
10,0.015008,0,0.01
50,0.015008,0,0.01
100,0.015008,0,0.01
500,0.015008,0,0.01
1000,0.015008,0,0.01
5000,0.015008,0,0.01
10000,0.015008,0,0.01
50000,0.015008,0,0.01
100000,0.015008,0,0.01


==> example_experiments/ResLim_03_err_Kest.csv <==
10,1,10,10
50,1,50,50
100,1,1,1
500,0.09657,2,2
1000,1e-06,2,2
2500,1e-06,2,2
5000,1e-06,2,2
7500,1e-06,2,2
10000,1e-06,2,2


==> example_experiments/ResLim_03_err_Kest_nl.csv <==
10,1,10,10
50,1,50,50
100,1,1,1
500,0.09479,2,2
1000,1e-06,2,2
2500,1e-06,2,2
5000,1e-06,2,2
7500,1e-06,2,2
10000,1e-06,2,2


==> example_experiments/ResLim_03a_err_CY.csv <==
10,0.40201,0.3,0.48
50,0.24693,0.14,0.38
100,0.12695,0.07,0.19
500,0.00218,0,0.01
1000,5e-05,0,0


==> example_experiments/ResLim_03a_err_CYnl.csv <==
10,0.40318,0.31,0.48
50,0.24737,0.14,0.38
100,0.12659,0.065,0.19
500,0.00213,0,0.01
1000,5e-05,0,0


==> example_experiments/ResLim_03a_err_S.csv <==
10,0.27655,0.02,0.49
50,0.27265,0.03,0.49
100,0.28622,0.03,0.49
500,0.27216,0.02,0.49
1000,0.27679,0.02,0.49


==> example_experiments/ResLim_05_err_Kest.csv <==
10,1,10,10
50,1,50,50
100,1,1,1
500,1,1,1
1000,0.99553,1,1
2500,1e-06,2,2
5000,1e-06,2,2
7500,1e-06,2,2
10000,1e-06,2,2


==> example_experiments/ResLim_05_err_Kest_nl.csv <==
10,1,10,10
50,1,50,50
100,1,1,1
500,1,1,1
1000,0.99528,1,1
2500,1e-06,2,2
5000,1e-06,2,2
7500,1e-06,2,2
10000,1e-06,2,2


==> example_experiments/ResLim_05a_err_CY.csv <==
10,0.43409,0.37,0.49
50,0.38995,0.29,0.48
100,0.32273,0.2,0.45
500,0.04888,0.02,0.08
1000,0.00692,0,0.02
5000,0.000002,0,0
10000,0,0,0


==> example_experiments/ResLim_05a_err_CYnl.csv <==
10,0.4344,0.37,0.49
50,0.39054,0.29,0.48
100,0.32245,0.2,0.45
500,0.04852,0.02,0.08
1000,0.00701,0,0.02
5000,0.000002,0,0
10000,0,0,0


==> example_experiments/ResLim_05a_err_S.csv <==
10,0.4676,0.43,0.49
50,0.46921,0.44,0.49
100,0.47224,0.45,0.49
500,0.46791,0.44,0.49
1000,0.4687,0.45,0.49
5000,0.46774,0.43,0.49
10000,0.47289,0.46,0.49


==> example_experiments/ResLim_07_err_Kest.csv <==
10,1,10,10
50,1,50,50
100,1,1,1
500,1,1,1
1000,1,1,1
2500,1,1,1
5000,0.9992,1,1
7500,0.27494,1,2
10000,7e-05,2,2


==> example_experiments/ResLim_07_err_Kest_nl.csv <==
10,1,10,10
50,1,50,50
100,1,1,1
500,1,1,1
1000,1,1,1
2500,1,1,1
5000,0.9992,1,1
7500,0.26693,1,2
10000,7e-05,2,2


==> example_experiments/ResLim_07a_err_CY.csv <==
10,0.45134,0.4,0.49
50,0.4381,0.37,0.49
100,0.4254,0.35,0.49
500,0.29953,0.19,0.43
1000,0.14563,0.08,0.23
5000,0.00169,0,0.01
10000,2e-05,0,0


==> example_experiments/ResLim_07a_err_CYnl.csv <==
10,0.45133,0.4,0.49
50,0.43816,0.37,0.49
100,0.42639,0.35,0.49
500,0.29813,0.19,0.44
1000,0.14513,0.08,0.225
5000,0.00168,0,0.01
10000,2e-05,0,0


==> example_experiments/ResLim_07a_err_S.csv <==
10,0.48344,0.47,0.49
50,0.48427,0.47,0.49
100,0.48551,0.48,0.49
500,0.48495,0.47,0.49
1000,0.48422,0.47,0.49
5000,0.48439,0.47,0.49
10000,0.48553,0.47,0.49


==> example_experiments/ResLim_09_err_Kest.csv <==
10,1,10,10
50,1,50,50
100,1,1,1
500,1,1,1
1000,1,1,1
5000,1,1,1
10000,1,1,1
50000,1,1,1
1e+05,0.95474,1,1
5e+05,1e-06,2,2


==> example_experiments/ResLim_09_err_Kest_nl.csv <==
10,1,10,10
50,1,50,50
100,1,1,1
500,1,1,1
1000,1,1,1
5000,1,1,1
10000,1,1,1
50000,1,1,1
1e+05,0.95124,1,1
5e+05,1e-06,2,2


==> example_experiments/ResLim_09a_err_CY.csv <==
10,0.45811,0.41,0.49
50,0.45664,0.41,0.49
100,0.45613,0.41,0.49
500,0.44668,0.39,0.49
1000,0.4378,0.37,0.49
5000,0.34164,0.22,0.46
10000,0.18652,0.1,0.29
50000,0.002720,0,0
100000,0.00004,0,0


==> example_experiments/ResLim_09a_err_CYnl.csv <==
10,0.45795,0.41,0.49
50,0.45578,0.41,0.49
100,0.45602,0.41,0.49
500,0.4468,0.39,0.49
1000,0.43672,0.37,0.49
5000,0.34216,0.23,0.46
10000,0.18576,0.1,0.285
50000,0.002810,0,0
100000,0.00004,0,0


==> example_experiments/ResLim_09a_err_S.csv <==
10,0.48706,0.48,0.49
50,0.48793,0.48,0.5
100,0.48658,0.48,0.49
500,0.48728,0.48,0.49
1000,0.48679,0.48,0.49
5000,0.48661,0.48,0.49
10000,0.48636,0.48,0.49


==> example_experiments/Res_Lim_N100_b01_err_CY.csv <==
10,0.3909,0.29,0.475
50,0.222,0.11,0.365
100,0.0872,0.04,0.145
500,0.0005,0,0
1000,0,0,0


==> example_experiments/Res_Lim_N100_b01_err_CYnl.csv <==
10,0.397,0.29,0.485
50,0.2235,0.105,0.37
100,0.0868,0.04,0.145
500,0.0005,0,0
1000,0,0,0


==> example_experiments/Res_Lim_N100_b01_err_S.csv <==
10,0.28474,0.01,0.49
50,0.28474,0.01,0.49
100,0.28474,0.01,0.49
500,0.28474,0.01,0.49
1000,0.28474,0.01,0.49
5000,0.28474,0,0


==> example_experiments/Res_Lim_N100_b05_err_CY.csv <==
10,0.4403,0.375,0.49
50,0.4247,0.34,0.49
100,0.4018,0.325,0.48
500,0.1314,0.065,0.23
1000,0.04,0.01,0.07
5000,0,0,0


==> example_experiments/Res_Lim_N100_b05_err_CYnl.csv <==
10,0.443,0.37,0.49
50,0.4223,0.33,0.49
100,0.4036,0.325,0.485
500,0.1336,0.065,0.235
1000,0.0395,0.01,0.07
5000,0,0,0


==> example_experiments/Res_Lim_N100_b05_err_S.csv <==
10,0.4859,0.475,0.49
50,0.483,0.47,0.49
100,0.4861,0.48,0.49
500,0.4879,0.48,0.49
1000,0.4866,0.47,0.495
5000,0.4863,0.475,0.49


==> example_experiments/Res_Lim_N100_b07_err_CY.csv <==
10,0.458,0.4,0.5
50,0.4535,0.4,0.49
100,0.4375,0.38,0.48
500,0.3754,0.265,0.48
1000,0.2775,0.165,0.445
5000,0.0135,0,0.03


==> example_experiments/Res_Lim_N100_b07_err_CYnl.csv <==
10,0.4608,0.41,0.49
50,0.4541,0.4,0.49
100,0.4352,0.375,0.48
500,0.374,0.27,0.48
1000,0.2776,0.165,0.445
5000,0.0142,0,0.04


==> example_experiments/Res_Lim_N100_b07_err_S.csv <==
10,0.4884,0.48,0.49
50,0.4869,0.48,0.49
100,0.4855,0.47,0.49
500,0.4873,0.48,0.495
1000,0.487,0.48,0.49
5000,0.4883,0.48,0.5


==> example_experiments/Res_Lim_N100_b09_err_CY.csv <==
10,0.4574,0.41,0.49
50,0.4584,0.4,0.49
100,0.4617,0.42,0.5
500,0.4493,0.405,0.49
1000,0.443,0.4,0.49
5000,0.3903,0.28,0.48
10000,0.2859,0.155,0.43


==> example_experiments/Res_Lim_N100_b09_err_CYnl.csv <==
10,0.4578,0.405,0.49
50,0.4603,0.41,0.5
100,0.4621,0.42,0.49
500,0.4489,0.39,0.49
1000,0.4417,0.375,0.49
5000,0.3924,0.29,0.48
10000,0.2878,0.16,0.44


==> example_experiments/Res_Lim_N100_b09_err_S.csv <==
10,0.4883,0.48,0.49
50,0.4887,0.48,0.495
100,0.4862,0.475,0.49
500,0.4878,0.48,0.5
1000,0.489,0.48,0.5
5000,0.4872,0.48,0.49
10000,0.4891,0.485,0.5


==> example_experiments/nBlock_gam03_err_Kest.csv <==
10,1.00
50,1.00
100,1.00
500,0.11
1000,0.00001
5000,0.00001
10000,0.00001


==> example_experiments/nBlock_gam05_err_Kest.csv <==
10,1.00
50,1.00
100,1.00
500,1.00
1000,1.00
5000,0.00001
10000,0.00001


==> example_experiments/nBlock_gam07_err_Kest.csv <==
10,1.00
50,1.00
100,1.00
500,1.00
1000,1.00
5000,0.99
10000,0.00001

